Salient Object Detection: A Benchmark

We extensively compare, qualitatively and quantitatively, 40 state-of-the-art models (28 salient object detection, 10 fixation prediction, 1 objectness, and 1 baseline) over 6 challenging datasets for the purpose of benchmarking salient object detection and segmentation methods. From the results obtained so far, our evaluation shows a consistent rapid progress over the last few years in terms of both accuracy and running time. The top contenders in this benchmark significantly outperform the models identified as the best in the previous benchmark conducted just two years ago. We find that the models designed specifically for salient object detection generally work better than models in closely related areas, which in turn provides a precise definition and suggests an appropriate treatment of this problem that distinguishes it from other problems. In particular, we analyze the influences of center bias and scene complexity in model performance, which, along with the hard cases for state-of-the-art models, provide useful hints towards constructing more challenging large scale datasets and better saliency models. Finally, we propose probable solutions for tackling several open problems such as evaluation scores and dataset bias, which also suggest future research directions in the rapidly-growing field of salient object detection.

==> ResNew/AucMae-hzjiang.csv <==
ST,0.868,0.224,0.911,0.179,0.806,0.24,0.895,0.182,0.961,0.122,0.914,0.193,0.922,0.145
QCUT,0.87,0.195,0.907,0.128,0.831,0.178,0.897,0.119,0.956,0.118,0.909,0.171,0.86,0.148
HDCT,0.815,0.229,0.878,0.177,0.771,0.209,0.869,0.164,0.941,0.143,0.866,0.199,0.898,0.162
RBD,0.867,0.199,0.887,0.15,0.826,0.212,0.894,0.144,0.955,0.108,0.894,0.173,0.899,0.13
GR,0.794,0.299,0.829,0.256,0.747,0.311,0.846,0.259,0.925,0.198,0.831,0.285,0.854,0.189
MNP,0.807,0.298,0.854,0.255,0.768,0.286,0.835,0.272,0.895,0.229,0.82,0.307,0.888,0.215
UFO,0.825,0.245,0.853,0.165,0.775,0.216,0.839,0.173,0.938,0.15,0.875,0.207,0.845,0.18
MC,0.873,0.23,0.895,0.184,0.823,0.231,0.887,0.186,0.951,0.145,0.91,0.204,0.877,0.182
DSR,0.873,0.204,0.902,0.142,0.826,0.196,0.899,0.139,0.959,0.121,0.914,0.173,0.915,0.14
CHM,0.864,0.222,0.91,0.153,0.797,0.226,0.89,0.152,0.952,0.142,0.903,0.195,0.831,0.168
GC,0.728,0.265,0.803,0.192,0.702,0.258,0.796,0.197,0.912,0.139,0.805,0.214,0.846,0.185
LBI,0.828,0.281,0.876,0.239,0.792,0.273,0.854,0.249,0.91,0.224,0.842,0.28,0.896,0.207
PCA,0.848,0.245,0.885,0.198,0.804,0.181,0.887,0.206,0.941,0.185,0.876,0.248,0.911,0.2
DRFI,0.897,0.221,0.938,0.15,0.851,0.213,0.933,0.155,0.978,0.118,0.944,0.166,0.944,0.13
GMR,0.829,0.233,0.856,0.181,0.781,0.243,0.853,0.189,0.944,0.126,0.889,0.189,0.862,0.163
HS,0.84,0.262,0.853,0.218,0.775,0.282,0.86,0.227,0.933,0.149,0.883,0.228,0.858,0.157
LMLC,0.8,0.284,0.853,0.246,0.724,0.303,0.817,0.277,0.936,0.163,0.849,0.26,0.826,0.269
SF,0.762,0.253,0.799,0.184,0.711,0.218,0.803,0.183,0.905,0.175,0.817,0.23,0.871,0.18
FES,0.854,0.218,0.867,0.155,0.805,0.184,0.848,0.156,0.898,0.185,0.86,0.215,0.838,0.196
CB,0.818,0.272,0.87,0.227,0.76,0.287,0.831,0.257,0.927,0.178,0.875,0.241,0.839,0.195
SVO,0.826,0.392,0.865,0.382,0.784,0.422,0.866,0.409,0.93,0.331,0.857,0.404,0.875,0.348
SWD,0.835,0.315,0.873,0.288,0.812,0.292,0.843,0.31,0.901,0.267,0.857,0.318,0.845,0.296
HC,0.669,0.354,0.735,0.291,0.626,0.348,0.733,0.31,0.867,0.215,0.704,0.331,0.88,0.193
RC,0.713,0.304,0.896,0.168,0.775,0.27,0.859,0.189,0.936,0.137,0.892,0.187,0.852,0.148
SEG,0.787,0.35,0.818,0.336,0.747,0.354,0.825,0.337,0.882,0.298,0.808,0.342,0.796,0.312
MSS,0.766,0.251,0.813,0.178,0.726,0.204,0.817,0.177,0.875,0.203,0.779,0.245,0.871,0.192
CA,0.782,0.299,0.83,0.248,0.774,0.282,0.815,0.254,0.872,0.237,0.784,0.31,0.853,0.229
FT,0.629,0.307,0.684,0.241,0.593,0.267,0.682,0.25,0.79,0.235,0.661,0.291,0.82,0.206
AC,0.565,0.286,0.707,0.195,0.548,0.239,0.721,0.19,0.756,0.227,0.668,0.265,0.831,0.206
OBJ,0.811,0.334,0.839,0.306,0.75,0.359,0.822,0.323,0.907,0.262,0.818,0.337,0.87,0.269
BMS,0.834,0.225,0.879,0.181,0.788,0.233,0.856,0.175,0.929,0.151,0.865,0.216,0.852,0.184
COV,0.856,0.226,0.883,0.155,0.826,0.182,0.864,0.156,0.904,0.197,0.879,0.217,0.833,0.21
SS,0.752,0.315,0.792,0.267,0.754,0.301,0.784,0.277,0.823,0.266,0.725,0.344,0.826,0.266
SIM,0.756,0.414,0.797,0.414,0.727,0.412,0.783,0.429,0.808,0.388,0.734,0.433,0.833,0.384
SeR,0.736,0.371,0.778,0.345,0.746,0.379,0.786,0.352,0.813,0.31,0.695,0.404,0.835,0.29
SUN,0.588,0.467,0.746,0.31,0.674,0.319,0.708,0.349,0.778,0.306,0.623,0.396,0.789,0.307
SR,0.745,0.291,0.741,0.175,0.676,0.2,0.688,0.181,0.736,0.232,0.633,0.266,0.769,0.22
GB,0.843,0.27,0.882,0.229,0.815,0.261,0.857,0.24,0.902,0.222,0.865,0.263,0.839,0.242
AIM,0.753,0.337,0.814,0.298,0.719,0.331,0.768,0.322,0.833,0.286,0.73,0.339,0.846,0.262
IT,0.621,0.24,0.623,0.199,0.586,0.2,0.636,0.198,0.64,0.213,0.577,0.273,0.682,0.245
AVG,0.835,0.32,0.849,0.248,0.797,0.343,0.814,0.288,0.857,0.26,0.863,0.276,0.736,0.405


==> ResNew/AucMae.csv <==

ST, 0.868, 0.224, 0.911, 0.179, 0.806, 0.240, 0.895, 0.182, 0.961, 0.122, 0.914, 0.193
QCUT, 0.870, 0.195, 0.907, 0.128, 0.831, 0.178, 0.897, 0.119, 0.956, 0.118, 0.909, 0.171
HDCT, 0.815, 0.229, 0.878, 0.177, 0.771, 0.209, 0.869, 0.164, 0.941, 0.143, 0.866, 0.199
RBD, 0.867, 0.199, 0.887, 0.150, 0.826, 0.212, 0.894, 0.144, 0.955, 0.108, 0.894, 0.173
GR, 0.794, 0.299, 0.829, 0.256, 0.747, 0.311, 0.846, 0.259, 0.925, 0.198, 0.831, 0.285
MNP, 0.807, 0.298, 0.854, 0.255, 0.768, 0.286, 0.835, 0.272, 0.895, 0.229, 0.820, 0.307
UFO, 0.825, 0.245, 0.853, 0.165, 0.775, 0.216, 0.839, 0.173, 0.938, 0.150, 0.875, 0.207
MC, 0.873, 0.230, 0.895, 0.184, 0.823, 0.231, 0.887, 0.186, 0.951, 0.145, 0.910, 0.204
DSR, 0.873, 0.204, 0.902, 0.142, 0.826, 0.196, 0.899, 0.139, 0.959, 0.121, 0.914, 0.173
CHM, 0.864, 0.222, 0.910, 0.153, 0.797, 0.226, 0.890, 0.152, 0.952, 0.142, 0.903, 0.195
GC, 0.728, 0.265, 0.803, 0.192, 0.702, 0.258, 0.796, 0.197, 0.912, 0.139, 0.805, 0.214
LBI, 0.828, 0.281, 0.876, 0.239, 0.792, 0.273, 0.854, 0.249, 0.910, 0.224, 0.842, 0.280
PCA, 0.848, 0.245, 0.885, 0.198, 0.804, 0.181, 0.887, 0.206, 0.941, 0.185, 0.876, 0.248
DRFI, 0.897, 0.221, 0.938, 0.150, 0.851, 0.213, 0.933, 0.155, 0.978, 0.118, 0.944, 0.166
GMR, 0.829, 0.233, 0.856, 0.181, 0.781, 0.243, 0.853, 0.189, 0.944, 0.126, 0.889, 0.189
HS, 0.840, 0.262, 0.853, 0.218, 0.775, 0.282, 0.860, 0.227, 0.933, 0.149, 0.883, 0.228
LMLC, 0.800, 0.284, 0.853, 0.246, 0.724, 0.303, 0.817, 0.277, 0.936, 0.163, 0.849, 0.260
SF, 0.762, 0.253, 0.799, 0.184, 0.711, 0.218, 0.803, 0.183, 0.905, 0.175, 0.817, 0.230
FES, 0.854, 0.218, 0.867, 0.155, 0.805, 0.184, 0.848, 0.156, 0.898, 0.185, 0.860, 0.215
CB, 0.818, 0.272, 0.870, 0.227, 0.760, 0.287, 0.831, 0.257, 0.927, 0.178, 0.875, 0.241
SVO, 0.826, 0.392, 0.865, 0.382, 0.784, 0.422, 0.866, 0.409, 0.930, 0.331, 0.857, 0.404
SWD, 0.835, 0.315, 0.873, 0.288, 0.812, 0.292, 0.843, 0.310, 0.901, 0.267, 0.857, 0.318
HC, 0.669, 0.354, 0.735, 0.291, 0.626, 0.348, 0.733, 0.310, 0.867, 0.215, 0.704, 0.331
RC, 0.713, 0.304, 0.896, 0.168, 0.775, 0.270, 0.859, 0.189, 0.936, 0.137, 0.892, 0.187
SEG, 0.787, 0.350, 0.818, 0.336, 0.747, 0.354, 0.825, 0.337, 0.882, 0.298, 0.808, 0.342
MSS, 0.766, 0.251, 0.813, 0.178, 0.726, 0.204, 0.817, 0.177, 0.875, 0.203, 0.779, 0.245
CA, 0.782, 0.299, 0.830, 0.248, 0.774, 0.282, 0.815, 0.254, 0.872, 0.237, 0.784, 0.310
FT, 0.629, 0.307, 0.684, 0.241, 0.593, 0.267, 0.682, 0.250, 0.790, 0.235, 0.661, 0.291
AC, 0.565, 0.286, 0.707, 0.195, 0.548, 0.239, 0.721, 0.190, 0.756, 0.227, 0.668, 0.265
OBJ, 0.811, 0.334, 0.839, 0.306, 0.750, 0.359, 0.822, 0.323, 0.907, 0.262, 0.818, 0.337
BMS, 0.834, 0.225, 0.879, 0.181, 0.788, 0.233, 0.856, 0.175, 0.929, 0.151, 0.865, 0.216
COV, 0.856, 0.226, 0.883, 0.155, 0.826, 0.182, 0.864, 0.156, 0.904, 0.197, 0.879, 0.217
SS, 0.752, 0.315, 0.792, 0.267, 0.754, 0.301, 0.784, 0.277, 0.823, 0.266, 0.725, 0.344
SIM, 0.756, 0.414, 0.797, 0.414, 0.727, 0.412, 0.783, 0.429, 0.808, 0.388, 0.734, 0.433
SeR, 0.736, 0.371, 0.778, 0.345, 0.746, 0.379, 0.786, 0.352, 0.813, 0.310, 0.695, 0.404
SUN, 0.588, 0.467, 0.746, 0.310, 0.674, 0.319, 0.708, 0.349, 0.778, 0.306, 0.623, 0.396
SR, 0.745, 0.291, 0.741, 0.175, 0.676, 0.200, 0.688, 0.181, 0.736, 0.232, 0.633, 0.266
GB, 0.843, 0.270, 0.882, 0.229, 0.815, 0.261, 0.857, 0.240, 0.902, 0.222, 0.865, 0.263
AIM, 0.753, 0.337, 0.814, 0.298, 0.719, 0.331, 0.768, 0.322, 0.833, 0.286, 0.730, 0.339
IT, 0.621, 0.240, 0.623, 0.199, 0.586, 0.200, 0.636, 0.198, 0.640, 0.213, 0.577, 0.273
AVG, 0.835, 0.320, 0.849, 0.248, 0.797, 0.343, 0.814, 0.288, 0.857, 0.260, 0.863, 0.276

==> ResNew/FE.csv <==

ST, 0.476, 0.415, 0.274, 0.393, 0.660, 0.491, 0.585
QCUT, 0.383, 0.421, 0.293, 0.448, 0.627, 0.467, 0.533
HDCT, 0.384, 0.360, 0.233, 0.365, 0.582, 0.430, 0.520
RBD, 0.472, 0.421, 0.308, 0.429, 0.685, 0.490, 0.642
GR, 0.371, 0.276, 0.211, 0.286, 0.485, 0.355, 0.487
MNP, 0.370, 0.274, 0.199, 0.270, 0.416, 0.335, 0.417
UFO, 0.381, 0.353, 0.231, 0.334, 0.556, 0.405, 0.477
MC, 0.422, 0.349, 0.256, 0.355, 0.576, 0.441, 0.465
DSR, 0.439, 0.422, 0.273, 0.420, 0.656, 0.490, 0.583
CHM, 0.391, 0.378, 0.235, 0.366, 0.573, 0.424, 0.463
GC, 0.396, 0.367, 0.244, 0.358, 0.612, 0.437, 0.555
LBI, 0.373, 0.286, 0.210, 0.276, 0.443, 0.346, 0.435
PCA, 0.353, 0.298, 0.205, 0.303, 0.473, 0.358, 0.437
DRFI, 0.421, 0.444, 0.264, 0.417, 0.654, 0.516, 0.638
GMR, 0.438, 0.380, 0.274, 0.384, 0.643, 0.476, 0.584
HS, 0.451, 0.365, 0.251, 0.356, 0.604, 0.449, 0.572
LMLC, 0.439, 0.343, 0.236, 0.313, 0.594, 0.428, 0.399
SF, 0.280, 0.259, 0.168, 0.279, 0.440, 0.309, 0.448
FES, 0.306, 0.286, 0.202, 0.276, 0.388, 0.312, 0.267
CB, 0.391, 0.318, 0.232, 0.284, 0.528, 0.403, 0.463
SVO, 0.296, 0.229, 0.206, 0.228, 0.363, 0.329, 0.323
SWD, 0.355, 0.244, 0.198, 0.239, 0.365, 0.332, 0.317
HC, 0.343, 0.255, 0.186, 0.243, 0.481, 0.323, 0.507
RC, 0.326, 0.414, 0.254, 0.377, 0.608, 0.493, 0.567
SEG, 0.349, 0.223, 0.194, 0.234, 0.332, 0.323, 0.294
MSS, 0.241, 0.229, 0.144, 0.225, 0.345, 0.251, 0.382
CA, 0.333, 0.244, 0.192, 0.243, 0.379, 0.304, 0.348
FT, 0.241, 0.195, 0.135, 0.191, 0.334, 0.239, 0.393
AC, 0.167, 0.178, 0.106, 0.166, 0.172, 0.191, 0.323
OBJ, 0.373, 0.252, 0.207, 0.250, 0.403, 0.339, 0.383
BMS, 0.404, 0.348, 0.233, 0.358, 0.566, 0.420, 0.447
COV, 0.250, 0.252, 0.186, 0.254, 0.303, 0.277, 0.256
SS, 0.294, 0.204, 0.177, 0.210, 0.312, 0.268, 0.309
SIM, 0.338, 0.195, 0.176, 0.201, 0.293, 0.291, 0.294
SeR, 0.354, 0.225, 0.198, 0.229, 0.352, 0.295, 0.359
SUN, 0.310, 0.194, 0.156, 0.188, 0.301, 0.254, 0.308
SR, 0.277, 0.134, 0.091, 0.118, 0.155, 0.138, 0.184
GB, 0.354, 0.269, 0.210, 0.266, 0.392, 0.344, 0.335
AIM, 0.307, 0.229, 0.178, 0.216, 0.341, 0.285, 0.355
IT, 0.181, 0.119, 0.078, 0.122, 0.228, 0.141, 0.165
AVG, 0.374, 0.258, 0.219, 0.255, 0.381, 0.365, 0.267

==> ResNew/FixAdpSc.csv <==

ST, 0.660, 0.604, 0.675, 0.631, 0.580, 0.648, 0.455, 0.394, 0.459, 0.631, 0.577, 0.635, 0.868, 0.825, 0.896, 0.752, 0.690, 0.777
QCUT, 0.695, 0.656, 0.614, 0.651, 0.625, 0.620, 0.509, 0.454, 0.480, 0.683, 0.647, 0.647, 0.874, 0.843, 0.843, 0.779, 0.738, 0.747
HDCT, 0.604, 0.576, 0.613, 0.602, 0.571, 0.636, 0.412, 0.378, 0.422, 0.609, 0.572, 0.643, 0.837, 0.807, 0.877, 0.705, 0.669, 0.740
RBD, 0.652, 0.610, 0.670, 0.596, 0.566, 0.618, 0.457, 0.403, 0.461, 0.630, 0.580, 0.647, 0.856, 0.821, 0.884, 0.718, 0.680, 0.757
GR, 0.596, 0.509, 0.607, 0.551, 0.509, 0.546, 0.418, 0.338, 0.378, 0.599, 0.540, 0.580, 0.816, 0.770, 0.830, 0.664, 0.583, 0.677
MNP, 0.522, 0.513, 0.634, 0.495, 0.523, 0.603, 0.367, 0.337, 0.405, 0.467, 0.486, 0.576, 0.668, 0.724, 0.822, 0.568, 0.555, 0.709
UFO, 0.606, 0.557, 0.624, 0.579, 0.557, 0.610, 0.432, 0.385, 0.433, 0.545, 0.541, 0.593, 0.842, 0.806, 0.862, 0.701, 0.654, 0.739
MC, 0.661, 0.623, 0.674, 0.610, 0.603, 0.600, 0.460, 0.420, 0.434, 0.627, 0.603, 0.615, 0.847, 0.824, 0.855, 0.742, 0.704, 0.745
DSR, 0.646, 0.622, 0.651, 0.611, 0.604, 0.597, 0.454, 0.421, 0.410, 0.626, 0.614, 0.593, 0.835, 0.824, 0.833, 0.737, 0.717, 0.703
CHM, 0.631, 0.588, 0.638, 0.612, 0.591, 0.643, 0.417, 0.368, 0.424, 0.604, 0.586, 0.637, 0.825, 0.804, 0.857, 0.722, 0.684, 0.735
GC, 0.535, 0.475, 0.556, 0.533, 0.517, 0.497, 0.384, 0.321, 0.342, 0.535, 0.528, 0.506, 0.794, 0.777, 0.780, 0.641, 0.612, 0.593
LBI, 0.538, 0.527, 0.632, 0.519, 0.534, 0.618, 0.371, 0.353, 0.416, 0.482, 0.504, 0.609, 0.696, 0.714, 0.857, 0.586, 0.563, 0.738
PCA, 0.593, 0.570, 0.636, 0.544, 0.558, 0.601, 0.432, 0.404, 0.368, 0.554, 0.554, 0.624, 0.782, 0.782, 0.845, 0.646, 0.627, 0.720
DRFI, 0.679, 0.618, 0.693, 0.670, 0.607, 0.674, 0.475, 0.419, 0.447, 0.665, 0.605, 0.669, 0.881, 0.838, 0.905, 0.787, 0.733, 0.801
GMR, 0.643, 0.609, 0.656, 0.597, 0.594, 0.579, 0.454, 0.409, 0.432, 0.610, 0.591, 0.591, 0.847, 0.825, 0.839, 0.740, 0.712, 0.736
HS, 0.637, 0.561, 0.653, 0.585, 0.549, 0.602, 0.442, 0.358, 0.428, 0.616, 0.565, 0.616, 0.845, 0.800, 0.870, 0.731, 0.659, 0.769
LMLC, 0.555, 0.508, 0.617, 0.540, 0.519, 0.588, 0.375, 0.302, 0.397, 0.521, 0.493, 0.551, 0.801, 0.772, 0.860, 0.659, 0.600, 0.735
SF, 0.544, 0.491, 0.463, 0.500, 0.495, 0.342, 0.373, 0.319, 0.219, 0.519, 0.512, 0.377, 0.779, 0.759, 0.573, 0.619, 0.576, 0.378
FES, 0.619, 0.606, 0.532, 0.547, 0.575, 0.426, 0.424, 0.411, 0.333, 0.520, 0.555, 0.380, 0.717, 0.753, 0.534, 0.645, 0.655, 0.467
CB, 0.623, 0.561, 0.637, 0.581, 0.556, 0.615, 0.444, 0.375, 0.435, 0.542, 0.534, 0.593, 0.815, 0.775, 0.857, 0.717, 0.656, 0.761
SVO, 0.586, 0.363, 0.624, 0.554, 0.441, 0.609, 0.414, 0.279, 0.419, 0.557, 0.407, 0.609, 0.789, 0.585, 0.863, 0.639, 0.357, 0.737
SWD, 0.577, 0.525, 0.646, 0.528, 0.560, 0.649, 0.434, 0.386, 0.454, 0.478, 0.506, 0.613, 0.689, 0.705, 0.871, 0.624, 0.549, 0.781
HC, 0.423, 0.385, 0.468, 0.386, 0.401, 0.436, 0.286, 0.257, 0.280, 0.382, 0.380, 0.435, 0.677, 0.663, 0.740, 0.460, 0.441, 0.499
RC, 0.466, 0.354, 0.475, 0.610, 0.586, 0.639, 0.431, 0.370, 0.425, 0.599, 0.578, 0.621, 0.844, 0.820, 0.875, 0.741, 0.701, 0.776
SEG, 0.534, 0.344, 0.631, 0.500, 0.425, 0.580, 0.376, 0.268, 0.393, 0.516, 0.450, 0.562, 0.697, 0.585, 0.812, 0.568, 0.408, 0.715
MSS, 0.503, 0.488, 0.399, 0.478, 0.490, 0.200, 0.341, 0.324, 0.089, 0.476, 0.490, 0.193, 0.696, 0.711, 0.362, 0.530, 0.536, 0.203
CA, 0.489, 0.475, 0.589, 0.458, 0.494, 0.557, 0.353, 0.330, 0.394, 0.435, 0.458, 0.532, 0.621, 0.679, 0.748, 0.515, 0.494, 0.625
FT, 0.408, 0.371, 0.359, 0.386, 0.400, 0.238, 0.278, 0.250, 0.132, 0.381, 0.388, 0.259, 0.635, 0.628, 0.472, 0.434, 0.431, 0.257
AC, 0.326, 0.281, 0.265, 0.382, 0.431, 0.068, 0.227, 0.199, 0.049, 0.354, 0.383, 0.040, 0.520, 0.566, 0.014, 0.411, 0.410, 0.038
OBJ, 0.544, 0.444, 0.601, 0.498, 0.482, 0.593, 0.368, 0.282, 0.413, 0.481, 0.445, 0.578, 0.718, 0.681, 0.840, 0.574, 0.456, 0.698
BMS, 0.617, 0.598, 0.624, 0.568, 0.578, 0.594, 0.434, 0.404, 0.416, 0.573, 0.576, 0.580, 0.805, 0.798, 0.822, 0.683, 0.659, 0.690
COV, 0.589, 0.605, 0.535, 0.510, 0.587, 0.398, 0.429, 0.427, 0.315, 0.486, 0.579, 0.373, 0.667, 0.755, 0.394, 0.641, 0.677, 0.413
SS, 0.469, 0.454, 0.555, 0.415, 0.482, 0.523, 0.344, 0.321, 0.397, 0.396, 0.443, 0.502, 0.572, 0.642, 0.675, 0.467, 0.441, 0.574
SIM, 0.434, 0.410, 0.602, 0.372, 0.429, 0.568, 0.295, 0.292, 0.384, 0.358, 0.402, 0.539, 0.498, 0.585, 0.794, 0.433, 0.391, 0.672
SeR, 0.433, 0.410, 0.570, 0.374, 0.419, 0.536, 0.316, 0.285, 0.388, 0.385, 0.411, 0.532, 0.542, 0.607, 0.755, 0.419, 0.391, 0.596
SUN, 0.359, 0.296, 0.472, 0.387, 0.432, 0.486, 0.303, 0.291, 0.285, 0.321, 0.360, 0.445, 0.505, 0.596, 0.670, 0.388, 0.376, 0.478
SR, 0.447, 0.444, 0.498, 0.374, 0.457, 0.002, 0.279, 0.270, 0.001, 0.298, 0.363, 0.000, 0.473, 0.569, 0.001, 0.381, 0.385, 0.001
GB, 0.581, 0.569, 0.653, 0.526, 0.571, 0.650, 0.419, 0.396, 0.455, 0.507, 0.548, 0.638, 0.688, 0.737, 0.837, 0.624, 0.613, 0.765
AIM, 0.450, 0.377, 0.597, 0.427, 0.461, 0.559, 0.317, 0.260, 0.360, 0.361, 0.377, 0.495, 0.555, 0.575, 0.750, 0.449, 0.357, 0.571
IT, 0.414, 0.456, 0.255, 0.373, 0.437, 0.005, 0.297, 0.283, 0.000, 0.378, 0.449, 0.005, 0.471, 0.586, 0.158, 0.407, 0.414, 0.003
AVG, 0.549, 0.537, 0.582, 0.458, 0.569, 0.620, 0.392, 0.367, 0.411, 0.406, 0.514, 0.534, 0.580, 0.692, 0.779, 0.597, 0.627, 0.756

==> Results/AucMae.csv <==

HDCT, 0.878, 0.177, 0.771, 0.209, 0.869, 0.164, 0.898, 0.162, 0.941, 0.143, 0.866, 0.199
RBD, 0.887, 0.150, 0.826, 0.212, 0.894, 0.144, 0.899, 0.130, 0.955, 0.108, 0.894, 0.173
GR, 0.829, 0.256, 0.747, 0.311, 0.846, 0.259, 0.854, 0.189, 0.925, 0.198, 0.831, 0.285
MNP, 0.854, 0.255, 0.768, 0.286, 0.835, 0.272, 0.888, 0.215, 0.895, 0.229, 0.820, 0.307
UFO, 0.853, 0.165, 0.775, 0.216, 0.839, 0.173, 0.845, 0.180, 0.938, 0.150, 0.875, 0.207
MC, 0.895, 0.184, 0.823, 0.231, 0.887, 0.186, 0.877, 0.182, 0.951, 0.145, 0.910, 0.204
DSR, 0.902, 0.142, 0.826, 0.196, 0.899, 0.139, 0.915, 0.140, 0.959, 0.121, 0.914, 0.173
CHM, 0.910, 0.153, 0.797, 0.226, 0.890, 0.152, 0.831, 0.168, 0.952, 0.142, 0.903, 0.195
GC, 0.803, 0.192, 0.702, 0.258, 0.796, 0.197, 0.846, 0.185, 0.912, 0.139, 0.805, 0.214
LBI, 0.876, 0.239, 0.792, 0.273, 0.854, 0.249, 0.896, 0.207, 0.910, 0.224, 0.842, 0.280
PCA, 0.885, 0.198, 0.804, 0.181, 0.887, 0.206, 0.911, 0.200, 0.941, 0.185, 0.876, 0.248
DRFI, 0.938, 0.150, 0.851, 0.213, 0.933, 0.155, 0.944, 0.130, 0.978, 0.118, 0.944, 0.166
GMR, 0.856, 0.181, 0.781, 0.243, 0.853, 0.189, 0.862, 0.163, 0.944, 0.126, 0.889, 0.189
HS, 0.853, 0.218, 0.775, 0.282, 0.860, 0.227, 0.858, 0.157, 0.933, 0.149, 0.883, 0.228
LMLC, 0.853, 0.246, 0.724, 0.303, 0.817, 0.277, 0.826, 0.269, 0.936, 0.163, 0.849, 0.260
SF, 0.799, 0.184, 0.711, 0.218, 0.803, 0.183, 0.871, 0.180, 0.905, 0.175, 0.817, 0.230
FES, 0.867, 0.155, 0.805, 0.184, 0.848, 0.156, 0.838, 0.196, 0.898, 0.185, 0.860, 0.215
CB, 0.870, 0.227, 0.760, 0.287, 0.831, 0.257, 0.839, 0.195, 0.927, 0.178, 0.875, 0.241
SVO, 0.865, 0.382, 0.784, 0.422, 0.866, 0.409, 0.875, 0.348, 0.930, 0.331, 0.857, 0.404
SWD, 0.873, 0.288, 0.812, 0.292, 0.843, 0.310, 0.845, 0.296, 0.901, 0.267, 0.857, 0.318
HC, 0.735, 0.291, 0.626, 0.348, 0.733, 0.310, 0.880, 0.193, 0.867, 0.215, 0.704, 0.331
RC, 0.896, 0.168, 0.775, 0.270, 0.859, 0.189, 0.852, 0.148, 0.936, 0.137, 0.892, 0.187
SEG, 0.818, 0.336, 0.747, 0.354, 0.825, 0.337, 0.796, 0.312, 0.882, 0.298, 0.808, 0.342
MSS, 0.813, 0.178, 0.726, 0.204, 0.817, 0.177, 0.871, 0.192, 0.875, 0.203, 0.779, 0.245
CA, 0.830, 0.248, 0.774, 0.282, 0.815, 0.254, 0.853, 0.229, 0.872, 0.237, 0.784, 0.310
FT, 0.684, 0.241, 0.593, 0.267, 0.682, 0.250, 0.820, 0.206, 0.790, 0.235, 0.661, 0.291
AC, 0.740, 0.186, 0.548, 0.239, 0.721, 0.190, 0.831, 0.206, 0.756, 0.227, 0.668, 0.265
LC, 0.696, 0.229, 0.586, 0.277, 0.654, 0.246, 0.827, 0.204, 0.771, 0.233, 0.627, 0.296
OBJ, 0.839, 0.306, 0.750, 0.359, 0.822, 0.323, 0.870, 0.269, 0.907, 0.262, 0.818, 0.337
BMS, 0.879, 0.181, 0.788, 0.233, 0.856, 0.175, 0.852, 0.184, 0.929, 0.151, 0.865, 0.216
COV, 0.883, 0.155, 0.826, 0.182, 0.864, 0.156, 0.833, 0.210, 0.904, 0.197, 0.879, 0.217
SS, 0.792, 0.267, 0.754, 0.301, 0.784, 0.277, 0.826, 0.266, 0.823, 0.266, 0.725, 0.344
SIM, 0.797, 0.414, 0.727, 0.412, 0.783, 0.429, 0.833, 0.384, 0.808, 0.388, 0.734, 0.433
SeR, 0.778, 0.345, 0.746, 0.379, 0.786, 0.352, 0.835, 0.290, 0.813, 0.310, 0.695, 0.404
SUN, 0.746, 0.310, 0.674, 0.319, 0.708, 0.349, 0.789, 0.307, 0.778, 0.306, 0.623, 0.396
SR, 0.741, 0.175, 0.676, 0.200, 0.688, 0.181, 0.769, 0.220, 0.736, 0.232, 0.633, 0.266
GB, 0.882, 0.229, 0.815, 0.261, 0.857, 0.240, 0.839, 0.242, 0.902, 0.222, 0.865, 0.263
AIM, 0.814, 0.298, 0.719, 0.331, 0.768, 0.322, 0.846, 0.262, 0.833, 0.286, 0.730, 0.339
IT, 0.623, 0.199, 0.586, 0.200, 0.636, 0.198, 0.682, 0.245, 0.640, 0.213, 0.577, 0.273
AVG, 0.849, 0.248, 0.797, 0.343, 0.814, 0.288, 0.736, 0.405, 0.857, 0.260, 0.863, 0.276

==> Results/FixAdpSc.csv <==

HDCT, 0.602, 0.571, 0.636, 0.412, 0.378, 0.422, 0.609, 0.572, 0.643, 0.822, 0.802, 0.758, 0.837, 0.807, 0.877, 0.705, 0.669, 0.740
RBD, 0.596, 0.566, 0.618, 0.457, 0.403, 0.461, 0.630, 0.580, 0.647, 0.837, 0.825, 0.750, 0.856, 0.821, 0.884, 0.718, 0.680, 0.757
GR, 0.551, 0.509, 0.546, 0.418, 0.338, 0.378, 0.599, 0.540, 0.580, 0.798, 0.753, 0.639, 0.816, 0.770, 0.830, 0.664, 0.583, 0.677
MNP, 0.495, 0.523, 0.603, 0.367, 0.337, 0.405, 0.467, 0.486, 0.576, 0.621, 0.778, 0.765, 0.668, 0.724, 0.822, 0.568, 0.555, 0.709
UFO, 0.579, 0.557, 0.610, 0.432, 0.385, 0.433, 0.545, 0.541, 0.593, 0.742, 0.781, 0.729, 0.842, 0.806, 0.862, 0.701, 0.654, 0.739
MC, 0.610, 0.603, 0.600, 0.460, 0.420, 0.434, 0.627, 0.603, 0.615, 0.779, 0.803, 0.630, 0.847, 0.824, 0.855, 0.742, 0.704, 0.745
DSR, 0.611, 0.604, 0.597, 0.454, 0.421, 0.410, 0.626, 0.614, 0.593, 0.794, 0.821, 0.632, 0.835, 0.824, 0.833, 0.737, 0.717, 0.703
CHM, 0.612, 0.591, 0.643, 0.417, 0.368, 0.424, 0.604, 0.586, 0.637, 0.750, 0.750, 0.658, 0.825, 0.804, 0.857, 0.722, 0.684, 0.735
GC, 0.533, 0.517, 0.497, 0.384, 0.321, 0.342, 0.535, 0.528, 0.506, 0.729, 0.730, 0.616, 0.794, 0.777, 0.780, 0.641, 0.612, 0.593
LBI, 0.519, 0.534, 0.618, 0.371, 0.353, 0.416, 0.482, 0.504, 0.609, 0.692, 0.776, 0.764, 0.696, 0.714, 0.857, 0.586, 0.563, 0.738
PCA, 0.544, 0.558, 0.601, 0.432, 0.404, 0.368, 0.554, 0.554, 0.624, 0.754, 0.796, 0.701, 0.782, 0.782, 0.845, 0.646, 0.627, 0.720
DRFI, 0.670, 0.607, 0.674, 0.475, 0.419, 0.447, 0.665, 0.605, 0.669, 0.831, 0.839, 0.702, 0.881, 0.838, 0.905, 0.787, 0.733, 0.801
GMR, 0.597, 0.594, 0.579, 0.454, 0.409, 0.432, 0.610, 0.591, 0.591, 0.773, 0.789, 0.643, 0.847, 0.825, 0.839, 0.740, 0.712, 0.736
HS, 0.585, 0.549, 0.602, 0.442, 0.358, 0.428, 0.616, 0.565, 0.616, 0.811, 0.776, 0.713, 0.845, 0.800, 0.870, 0.731, 0.659, 0.769
LMLC, 0.540, 0.519, 0.588, 0.375, 0.302, 0.397, 0.521, 0.493, 0.551, 0.653, 0.712, 0.674, 0.801, 0.772, 0.860, 0.659, 0.600, 0.735
SF, 0.500, 0.495, 0.342, 0.373, 0.319, 0.219, 0.519, 0.512, 0.377, 0.764, 0.794, 0.509, 0.779, 0.759, 0.573, 0.619, 0.576, 0.378
FES, 0.547, 0.575, 0.426, 0.424, 0.411, 0.333, 0.520, 0.555, 0.380, 0.617, 0.785, 0.174, 0.717, 0.753, 0.534, 0.645, 0.655, 0.467
CB, 0.581, 0.556, 0.615, 0.444, 0.375, 0.435, 0.542, 0.534, 0.593, 0.730, 0.704, 0.657, 0.815, 0.775, 0.857, 0.717, 0.656, 0.761
SVO, 0.554, 0.441, 0.609, 0.414, 0.279, 0.419, 0.557, 0.407, 0.609, 0.744, 0.667, 0.746, 0.789, 0.585, 0.863, 0.639, 0.357, 0.737
SWD, 0.528, 0.560, 0.649, 0.434, 0.386, 0.454, 0.478, 0.506, 0.613, 0.548, 0.714, 0.737, 0.689, 0.705, 0.871, 0.624, 0.549, 0.781
HC, 0.386, 0.401, 0.436, 0.286, 0.257, 0.280, 0.382, 0.380, 0.435, 0.736, 0.759, 0.646, 0.677, 0.663, 0.740, 0.460, 0.441, 0.499
RC, 0.610, 0.586, 0.639, 0.431, 0.370, 0.425, 0.599, 0.578, 0.621, 0.774, 0.807, 0.649, 0.844, 0.820, 0.875, 0.741, 0.701, 0.776
SEG, 0.500, 0.425, 0.580, 0.376, 0.268, 0.393, 0.516, 0.450, 0.562, 0.704, 0.640, 0.669, 0.697, 0.585, 0.812, 0.568, 0.408, 0.715
MSS, 0.478, 0.490, 0.200, 0.341, 0.324, 0.089, 0.476, 0.490, 0.193, 0.743, 0.783, 0.298, 0.696, 0.711, 0.362, 0.530, 0.536, 0.203
CA, 0.458, 0.494, 0.557, 0.353, 0.330, 0.394, 0.435, 0.458, 0.532, 0.591, 0.737, 0.565, 0.621, 0.679, 0.748, 0.515, 0.494, 0.625
FT, 0.386, 0.400, 0.238, 0.278, 0.250, 0.132, 0.381, 0.388, 0.259, 0.715, 0.734, 0.436, 0.635, 0.628, 0.472, 0.434, 0.431, 0.257
AC, 0.410, 0.431, 0.068, 0.227, 0.199, 0.049, 0.354, 0.383, 0.040, 0.684, 0.729, 0.140, 0.520, 0.566, 0.014, 0.411, 0.410, 0.038
LC, 0.386, 0.408, 0.289, 0.264, 0.246, 0.156, 0.327, 0.353, 0.243, 0.683, 0.752, 0.486, 0.569, 0.589, 0.432, 0.390, 0.396, 0.219
OBJ, 0.498, 0.482, 0.593, 0.368, 0.282, 0.413, 0.481, 0.445, 0.578, 0.685, 0.723, 0.731, 0.718, 0.681, 0.840, 0.574, 0.456, 0.698
BMS, 0.568, 0.578, 0.594, 0.434, 0.404, 0.416, 0.573, 0.576, 0.580, 0.713, 0.760, 0.627, 0.805, 0.798, 0.822, 0.683, 0.659, 0.690
COV, 0.510, 0.587, 0.398, 0.429, 0.427, 0.315, 0.486, 0.579, 0.373, 0.518, 0.724, 0.212, 0.667, 0.755, 0.394, 0.641, 0.677, 0.413
SS, 0.415, 0.482, 0.523, 0.344, 0.321, 0.397, 0.396, 0.443, 0.502, 0.533, 0.696, 0.641, 0.572, 0.642, 0.675, 0.467, 0.441, 0.574
SIM, 0.372, 0.429, 0.568, 0.295, 0.292, 0.384, 0.358, 0.402, 0.539, 0.498, 0.685, 0.725, 0.498, 0.585, 0.794, 0.433, 0.391, 0.672
SeR, 0.374, 0.419, 0.536, 0.316, 0.285, 0.388, 0.385, 0.411, 0.532, 0.521, 0.714, 0.702, 0.542, 0.607, 0.755, 0.419, 0.391, 0.596
SUN, 0.387, 0.432, 0.486, 0.303, 0.291, 0.285, 0.321, 0.360, 0.445, 0.504, 0.661, 0.613, 0.505, 0.596, 0.670, 0.388, 0.376, 0.478
SR, 0.374, 0.457, 0.002, 0.279, 0.270, 0.001, 0.298, 0.363, 0.000, 0.504, 0.700, 0.002, 0.473, 0.569, 0.001, 0.381, 0.385, 0.001
GB, 0.526, 0.571, 0.650, 0.419, 0.396, 0.455, 0.507, 0.548, 0.638, 0.571, 0.746, 0.695, 0.688, 0.737, 0.837, 0.624, 0.613, 0.765
AIM, 0.427, 0.461, 0.559, 0.317, 0.260, 0.360, 0.361, 0.377, 0.495, 0.541, 0.718, 0.693, 0.555, 0.575, 0.750, 0.449, 0.357, 0.571
IT, 0.373, 0.437, 0.005, 0.297, 0.283, 0.000, 0.378, 0.449, 0.005, 0.579, 0.697, 0.008, 0.471, 0.586, 0.158, 0.407, 0.414, 0.003
AVG, 0.458, 0.569, 0.620, 0.392, 0.367, 0.411, 0.406, 0.514, 0.534, 0.388, 0.524, 0.640, 0.580, 0.692, 0.779, 0.597, 0.627, 0.756
